Cosmic birefringence tomography and calibration-independence with reionization signals in the CMB

The search for cosmic polarization rotation or birefringence in the CMB is well-motivated because it can provide powerful constraints on parity-violating new physics, such as axion-like particles. In this paper we point out that since the CMB polarization is produced at two very different redshifts - it is generated at both reionization and recombination - new parity-violating physics can generically rotate the polarization signals from these different sources by different amounts. We explore two implications of this. First, measurements of CMB birefringence are challenging because the effect is degenerate with a miscalibration of CMB polarization angles; however, by taking the difference of the reionization and recombination birefringence angles (measured from different CMB angular scales), we can obtain a cosmological signal that is immune to instrumental angle miscalibration. Second, we note that the combination with other methods for probing birefringence can give tomographic information, constraining the redshift origin of any physics producing birefringence. We forecast that the difference of the reionization and recombination birefringence angles can be competitively determined to within ~0.05 degrees for future CMB satellites such as LiteBIRD. Although much further work is needed, we argue that foreground mitigation for this measurement should be less challenging than for inflationary B-mode searches on similar scales due to larger signals and lower foregrounds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
